On the orbital period of the dwarf nova CW Mon

CW Mon is a relatively bright and nearby SS Cyg-type dwarf nova frequently used in detailed analysis of cataclysmic variables and statistical studies. Using Transiting Exoplanet Survey Satellite (TESS) observations, we found that the orbital period is different from what has been adopted. Using the combined data (TESS, the Zwicky Transient Facility data and VSNET campaigns), we updated the period to be 0.19346802(4) d. The previously adopted period of 0.1766 d turned out to be its 2-day alias, probably introduced by a confusion between the two maxima/minima of the ellipsoidal variations. We confirmed that the object showed grazing eclipses during the 2016 and 2002 outbursts, and also in quiescence before and after the 2016 outburst. These eclipses were not necessarily always present and were not remarkable during some past outbursts and in the TESS data. The presence/absence of eclipses may be related to the disk radius or the brightness of the outer part of the disk. A 37-min quasi-period oscillation (QPO) signal was reported during the 2002 outburst. Combined with a recent report of the detection of QPOs around the peaks of long outbursts of a dwarf nova, we suspect that such QPOs during long outbursts may have been excited when the accretion disk reaches the maximum radius, the tidal truncation radius as being a possibility.

==> abst.inc <==
CW Mon is a relatively bright and nearby SS Cyg-type dwarf nova
frequently used in detailed analysis of cataclysmic variables
and statistical studies.  Using Transiting Exoplanet
Survey Satellite (TESS) observations, we found that
the orbital period is different from what has been adopted.
Using the combined data (TESS, the Zwicky Transient Facility
data and VSNET campaigns), we updated the period to be
0.19346802(4)~d.  The previously adopted period of 0.1766~d
turned out to be its 2-day alias, probably introduced by
a confusion between the two maxima/minima of the ellipsoidal
variations.  We confirmed that the object showed grazing
eclipses during the 2016 and 2002 outbursts, and also in quiescence
before and after the 2016 outburst.  These eclipses were not
necessarily always present and were not remarkable during some
past outbursts and in the TESS data.  The presence/absence
of eclipses may be related to the disk radius or the brightness
of the outer part of the disk.  A 37-min quasi-period oscillation
(QPO) signal was reported during the 2002 outburst.
Combined with a recent report of the detection of QPOs around
the peaks of long outbursts of a dwarf nova, we suspect that
such QPOs during long outbursts  may have been excited when
the accretion disk reaches the maximum radius,
the tidal truncation radius as being a possibility.


==> objlist.inc <==
SS Cyg,
V363 Lyr,
CW Mon,
NSV 14581,
HS 2325$+$8205

